Excitonic insulators and superfluidity in 2D bilayers without external fields

We explore a new platform for realising excitonic insulators, namely van der Waals (vdW) bilayers comprising 2D Janus materials. In previous studies, Type-II heterobilayers have been brought to the excitonic insulating regime by tuning the band alignment using external gates. In contrast, the Janus bilayers of the current work represent intrinsic excitonic insulators. We first conduct ab initio calculations to obtain the quasiparticle band structures, screened Coulomb interaction, and interlayer exciton binding energies of the bilayers. These ab initio-derived quantities are then used to construct a BCS-like Hamiltonian of the exciton condensate. By solving the mean-field gap equation, we identify 16 vdW Janus bilayers with insulating ground states and superfluid properties. Our calculations expose a new class of advanced materials that are likely to exhibit novel excitonic phases at low temperatures, and highlight the subtle competition between interlayer hybridization, spin-orbit coupling, and dielectric screening that govern their properties.

==> coverletter.txt <==
Dear Editor,
We hereby submit our manuscript entitled ”Excitonic insulators and superfluidity in 2D bilayers without external fields” for consideration in Nano Letters. In this manuscript we propose a new class of exitonic insulators, namely van der Waals bilayers of transition metal dichalcogenide (TMD) Janus materials. From a systematic screening of the computational 2D materials database (c2db) we propose 16 bilayer combinations that can host an exciton insulating ground state. 
Contrary to recent experimental realizations of exciton superfluidity, that relies on external gates to tune the band-alignment, the proposed set of materials represent intrinsic excitonic insulators. Using state-of-the-art methods to account for screening and correlation effects in the bilayers we show that the out-of-plane dipole in the Janus structures is the key ingredient for obtaining small band gap materials with large exciton binding energies. We then map out the superfluid properties of the bilayers by solving a mean-field gap equation. A key quantity entering the superfluid gap equation is the effective Coulomb interaction between the electrons and holes in the low-energy model. In this manuscript we show that this quantity can be derived from the density functional theory (DFT) bandstructure using open-source packages at a low computational cost. The proposed method eliminates the need for commonly used ad hoc parameters in models of exciton superfluidity and can be used to put future studies of exciton superfluidity in an ab initio framework. Therefore, in addition to exposing a new class of advanced excitonic materials, we also believe that our method will improve the accuracy and reliability of future theoretical studies of emergent exciton physics in van der Waals Heterostructures.

A preprint of this article was uploaded to arxiv.org 19/12 2022 and is available at https://arxiv.org/abs/2212.09677 .

The article was previously submitted to Nano Letters with manuscript ID: nl-2022-049973. The editor Jiwoong Park thought that the topic was better suited for a more specialized journal and suggested us to submit to Physical Chemistry Letters instead.

Sincerely,
Fredrik Nilsson, Mikael Kuisma, Sahar Pakdel and Kristian Thygesen

Corresponding author:
Fredrik Nilsson fanni@dtu.dk

Referees:
Kirsten Winther winther@stanford.edu
Paul Erhardth erhart@chalmers.se 
Ermin Malic ermin.malic@uni-marburg.de
Experimental: jan.kopaczek@pwr.edu.pl
Patrick Rinke: patrick.rinke@aalto.fi
Sara Conti: 

Editors:
I would go for one of
Arslan, Ilke
Greer, Julia R
Rubio, Angel
